Global Optimization Algorithm for Mixed-Integer Nonlinear Programs with Trigonometric Functions

This article presents the first mixed-integer linear programming (MILP)-based iterative algorithm to solve factorable mixed-integer nonlinear programs (MINLPs) with bounded, differentiable periodic functions to global optimality with an emphasis on trigonometric functions. At each iteration, the algorithm solves a MILP relaxation of the original MINLP to obtain a bound on the optimal objective value. The relaxations are constructed using partitions of variables involved in each nonlinear term and across successive iterations, the solution of the relaxations is used to refine these partitions further leading to tighter relaxations. Also, at each iteration, a heuristic/local solve on the MINLP is used to obtain a feasible solution to the MINLP. The iterative algorithm terminates till the optimality gap is sufficiently small. This article proposes novel refinement strategies that first choose a subset of variables whose domain is refined, refinement schemes that specify the manner in which the variable domains are refined, and MILP relaxations that exploit the principal domain of the periodic functions. We also show how solving the resulting MILP relaxation may be accelerated when two or more periodic functions are related by a linking constraint. This is especially useful as any periodic function may be approximated to arbitrary precision by a Fourier series. Finally, we examine the effectiveness of the proposed approach by solving a path planning problem for a single fixed-wing aerial vehicle and present extensive numerical results comparing the various refinement schemes and techniques.

==> Data/combined_times.csv <==
instancename,gurobitime,sciptime,NU2time
4--1,4,**,4
4--2,<1,**,4
4--3,57,**,1
4--4,123,**,3
4--5,61,**,17
4--6,29,**,4
4--7,310,**,4
4--8,40,**,4
4--9,18,**,8
4--10,20,**,3
5--1,1529,**,14
5--2,339,**,21
5--3,1840,**,17
5--4,311,**,22
5--5,**,**,14
5--6,**,**,22
5--7,**,**,18
5--8,**,**,24
5--9,1968,**,28
5--10,2262,**,21

